A Gemini-NIFS view of the merger remnant NGC 34

The merger remnant NGC 34 is a local luminous infrared galaxy (LIRG) hosting a nuclear starburst and a hard X-ray source associated with a putative, obscured Seyfert~2 nucleus. In this work, we use adaptive optics assisted near infrared (NIR) integral field unit observations of this galaxy to map the distribution and kinematics of the ionized and molecular gas in its inner $\mathrm{1.2\,kpc \times 1.2\,kpc}$, with a spatial resolution of 70~pc. The molecular and ionized gas kinematics is consistent with a disc with projected major axis along a mean PA~=~$\mathrm{-9^{\circ}.2 \pm 0^{\circ}.9}$. Our main findings are that NGC~34 hosts an AGN and that the nuclear starburst is distributed in a circumnuclear star-formation ring with inner and outer radii of $\approx$~60 and 180~pc, respectively, as revealed by maps of the $\mathrm{[Fe II] / Pa\beta}$ and $\mathrm{H_{2} / Br\gamma}$ emission-line ratios, and corroborated by PCA Tomography analysis. The spatially resolved NIR diagnostic diagram of NGC~34 also identifies a circumnuclear structure dominated by processes related to the stellar radiation field and a nuclear region where $[Fe II]$ and H$_2$ emissions are enhanced relative to the hydrogen recombination lines. We estimate that the nuclear X-ray source can account for the central H$_2$ enhancement and conclude that $[Fe II]$ and H$_2$ emissions are due to a combination of photo-ionization by young stars, excitation by X-rays produced by the AGN and shocks. These emission lines show nuclear, broad, blue-shifted components that can be interpreted as nuclear outflows driven by the AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
